End-to-end Person Search Sequentially Trained on Aggregated Dataset

In video surveillance applications, person search is a challenging task consisting in detecting people and extracting features from their silhouette for re-identification (re-ID) purpose. We propose a new end-to-end model that jointly computes detection and feature extraction steps through a single deep Convolutional Neural Network architecture. Sharing feature maps between the two tasks for jointly describing people commonalities and specificities allows faster runtime, which is valuable in real-world applications. In addition to reaching state-of-the-art accuracy, this multi-task model can be sequentially trained task-by-task, which results in a broader acceptance of input dataset types. Indeed, we show that aggregating more pedestrian detection datasets without costly identity annotations makes the shared feature maps more generic, and improves re-ID precision. Moreover, these boosted shared feature maps result in re-ID features more robust to a cross-dataset scenario.

==> figures/model.tikz <==
  \begin{tikzpicture}[->,>=stealth',shorten >=1pt,node distance=3.5cm,
    auto, transform shape, scale=0.65]
    \tikzstyle{every state}=[fill=red,draw=none,text=white]

    \tikzstyle{op}=[rectangle, thick, minimum size=1cm, draw=gray!80, fill=gray!20]
    \tikzstyle{op_roi}=[rectangle, thick, minimum height=1cm, minimum width=8cm, draw=gray!80, fill=gray!20]
    
    \tikzstyle{op_a}=[rectangle, thick, minimum size=1cm, draw=blue!80, fill=blue!20]
    \tikzstyle{op_b}=[rectangle, thick, minimum size=1cm, draw=red!80, fill=red!20]
    \tikzstyle{op_empty}=[rectangle, minimum size=1cm]
    \tikzstyle{op_c}=[rectangle, thick, minimum size=1cm, draw=green!80, fill=green!20]
    \tikzstyle{op_det}=[rectangle, thick, minimum size=1cm, draw=orange!80, fill=orange!20]

    \tikzstyle{loss}=[circle, thick, minimum size=0.9cm, draw=gray!80, fill=gray!20]

    \tikzset{
      vertex/.style = {
        circle,
        fill            = black,
        outer sep = 2pt,
        inner sep = 1pt,
      }
    }

    \begin{scope}
      \node (Image) at (0, 0) {\includegraphics[width=0.2\textwidth]{images/prw_c1s1_004401.jpg}};
      \node[op] (C1) [right=3cm of Image] {$C1$};
      \node[op] (C2) [right of=C1] {$C2$};
      \node[op] (C3) [right of=C2] {$C3$};
      \node[op] (C4) [right of=C3] {$C4$};
      \node[op] (C5) [right of=C4] {$C5$};

      \node[loss] (LossDet) [right of=C5] {$\mathcal{L}_{det}$};
      \node[op_empty] (RPa) [below=.8cm of C2] {};
      \node[op_roi] (RPb) [below=.8cm of C3] {\textit{ROI-pool}};
      \node[op_empty] (RPc) [below=.8cm of C4] {};
      \node[op_a] (C3r) [below=.8cm of RPa] {$C3^*$};
      \node[op_b] (C4r) [below=.8cm of RPb] {$C4^*$};
      \node[op_c] (C5r) [below=.8cm of RPc] {$C5^*$};
      \node[loss] (LossReid) [right of=C5r] {$\mathcal{L}_{reid}$};
      
      \node (Box) [left=3cm of RPa] {};

      \node (GTBox) [below=1cm of LossDet] {};
      \node (GTId) [above=1cm of LossReid] {};

      \path (Image) edge (C1);
      \path (C1) edge (C2);
      \path (C2) edge (C3);
      \path (C3) edge (C4);
      \path (C4) edge (C5);
      \path[dashed] (C2) edge[blue] (RPa);
      \path[dashed] (C3) edge[red] (RPb);
      \path[dashed] (C4) edge[green] (RPc);
      \path[dashed] (RPa) edge[blue] (C3r);
      \path[dashed] (RPb) edge[red] (C4r);
      \path[dashed] (RPc) edge[green] (C5r);
      
      \draw[dashed, blue, ->] ([yshift=-0.2 cm]C3r.east) -- ([yshift=-0.2 cm]C4r.west);
      \draw[dashed, blue, ->] ([yshift=-0.2 cm]C4r.east) -- ([yshift=-0.2 cm]C5r.west);
      \draw[dashed, blue, ->] ([yshift=-0.2 cm]C4r.east) -- ([yshift=-0.2 cm]C5r.west);
      \draw[dashed, blue, ->] ([yshift=-0.2 cm]C5r.east) -- ([yshift=-0.2 cm]LossReid.west);
      
      \draw[dashed, red, ->] (C4r.east) -- (C5r.west);
      \draw[dashed, red, ->] (C5r.east) -- (LossReid.west);

      \draw[dashed, green, ->] ([yshift=0.2 cm]C5r.east) -- ([yshift=0.2 cm]LossReid.west);

      \path (C5) edge (LossDet);

      \path (Box) edge node {\textit{Bounding Box}} (RPb);

      \path (GTBox) edge node {\textit{Ground truth boxes}} (LossDet);
      \path (GTId) edge node {\textit{Ground truth identity}} (LossReid);

    \end{scope}

  \end{tikzpicture}


==> figures/model_v2.tikz <==
  \begin{tikzpicture}[->,>=stealth',shorten >=1pt,node distance=3cm,
    auto, transform shape, scale=0.5]
    \tikzstyle{every state}=[fill=red,draw=none,text=white]

    \tikzstyle{op}=[rectangle, thick, minimum size=0.7cm, draw=gray!80, fill=gray!20]
    \tikzstyle{op_roi}=[rectangle, thick, minimum height=1cm, minimum width=8cm, draw=gray!80, fill=gray!20]
    
    \tikzstyle{op_a}=[rectangle, thick, minimum size=0.7cm, draw=blue!80, fill=blue!20]
    \tikzstyle{op_b}=[rectangle, thick, minimum size=0.7cm, draw=red!80, fill=red!20]
    \tikzstyle{op_empty}=[rectangle, minimum size=1cm]
    \tikzstyle{op_c}=[rectangle, thick, minimum size=0.7cm, draw=green!80, fill=green!20]
    \tikzstyle{op_det}=[rectangle, thick, minimum size=1cm, draw=orange!80, fill=orange!20]

    \tikzstyle{loss}=[circle, thick, minimum size=0.8cm, draw=orange!80, fill=orange!20]

    \tikzset{
      vertex/.style = {
        circle,
        fill            = black,
        outer sep = 2pt,
        inner sep = 1pt,
      }
    }

    \begin{scope}
      \node (Image) at (0, 0) {\includegraphics[width=0.2\textwidth]{images/prw_c1s1_004401.jpg}};
      \node[op] (C1) [right=2cm of Image] {$C1$};
      \node[op] (C2) [right=2cm of C1] {$C2$};
      \node[op] (C3) [right=2cm of C2] {$C3$};
      \node[op] (C4) [right=2cm of C3] {$C4$};
      \node[op] (C5) [right=2cm of C4] {$C5$};

      \node[op_a] (C3a) [below=2cm of C3] {$C3^*$};
      \node[op_b] (C4a) [below=2cm of C4] {$C4^*$};
      \node[op_c] (C5a) [below=2cm of C5] {$C5^*$};

      \node[op_a] (RP2) [below right=0.5cm and 0.5cm of C2] {$RP$};
      \node[op_b] (RP3) [below right=0.5cm and 0.5cm of C3] {$RP$};
      \node[op_c] (RP4) [below right=0.5cm and 0.5cm of C4] {$RP$};
      
      \node[loss] (LossDet) [right=2cm of C5] {$\mathcal{L}_{det}$};
      \node[loss] (LossReid) [right=2cm of C5a] {$\mathcal{L}_{reid}$};

      \node (GTDet) [right=2.5cm of LossDet] {};
      \node (GTReid) [right=2.5cm of LossReid] {};

      \node (Box) [left=3cm of RP2] {};   

      \node (ModelJ2a) [below=0.5cm of Image] {};   
      \node (ModelJ2b) [right=1cm of ModelJ2a] {};  
      \draw [dashed, blue, -] (ModelJ2a) -- (ModelJ2b) node {\textit{J2}};

      \node (ModelJ3a) [below=0.2cm of ModelJ2a] {};   
      \node (ModelJ3b) [right=1cm of ModelJ3a] {};  
      \draw [densely dotted, red, -] (ModelJ3a) -- (ModelJ3b) node {\textit{J3}};
      
      \node (ModelJ4a) [below=0.2cm of ModelJ3a] {};   
      \node (ModelJ4b) [right=1cm of ModelJ4a] {};  
      \draw [semithick, green, -] (ModelJ4a) -- (ModelJ4b) node {\textit{J4}};
      
      \path (Image) edge (C1);
      \path (C1) edge (C2);
      \path (C2) edge (C3);
      \path (C3) edge (C4);
      \path (C4) edge (C5);

      \path (C5) edge (LossDet);

      \path (GTDet) edge node [above=1mm, midway, text width=2.5cm, align=right]{\textit{Ground truth bounding boxes}} (LossDet);
      \path (GTReid) edge node [above=1mm, midway, text width=2.2cm, align=right]{\textit{Ground truth identities}} (LossReid);

      \draw [->] (Box.east) -- ([xshift=-2mm]RP2.west) node [below=1mm, midway, text width=2.3cm, align=left] {\textit{Ground truth or predicted bounding boxes}};

      \draw [dashed, blue, ->] ([yshift=-0.15 cm]C2.east) -| (RP2.north);
      \draw [dashed, blue, ->] (RP2.south) |- ([yshift=-0.1 cm]C3a.west);
      \draw[dashed, blue, ->] ([yshift=-0.15 cm]C3a.east) -- ([yshift=-0.15 cm]C4a.west);
      \draw[dashed, blue, ->] ([yshift=-0.15 cm]C4a.east) -- ([yshift=-0.15 cm]C5a.west);
      \draw[dashed, blue, ->] ([yshift=-0.15 cm]C5a.east) -- ([yshift=-0.15 cm]LossReid.west);
      
      \draw [densely dotted, red, ->] ([yshift=-0.15 cm]C3.east) -| (RP3.north);
      \draw [densely dotted, red, ->] (RP3.south) |- (C4a.west);
      \draw[densely dotted, red, ->] (C4a.east) -- (C5a.west);
      \draw[densely dotted, red, ->] (C5a.east) -- (LossReid.west);
      
      \draw [semithick, green, ->] ([yshift=-0.15 cm]C4.east) -| (RP4.north);
      \draw [semithick, green, ->] (RP4.south) |- ([yshift=0.15 cm]C5a.west);
      \draw [semithick, green, ->] (C5a.east) |- ([yshift=0.15 cm]LossReid.west);
    \end{scope}

    \begin{pgfonlayer}{background}
      \filldraw [line width=4mm,join=round,black!10]
      (RP3.north  -| RP2.west)  rectangle (RP3.south  -| RP4.east);
    \end{pgfonlayer}

  \end{tikzpicture}

